Pilot-Based Uplink Power Control in Single-UE Massive MIMO Systems With 1-Bit ADCs

We propose uplink power control (PC) methods for massive multiple-input multiple-output systems with 1-bit analog-to-digital converters, which are specifically tailored to address the non-monotonic data detection performance with respect to the transmit power of the user equipment (UE). Considering a single UE, we design a multi-amplitude pilot sequence to capture the aforementioned non-monotonicity, which is utilized at the base station to derive UE transmit power adjustments via single-shot or differential power control (DPC) techniques. Both methods enable closed-loop uplink PC using different feedback approaches. The single-shot method employs one-time multi-bit feedback, while the DPC method relies on continuous adjustments with 1-bit feedback. Numerical results demonstrate the superiority of the proposed schemes over conventional closed-loop uplink PC techniques.

==> data/constel.txt <==
-30qreal	-2qreal	20qreal	-30qimag	-2qimag	20qimag	-30qhatreal	-2qhatreal	20qhatreal	-30qhatimag	-2qhatimag	20qhatimag
0.0434943270218881	0.0434943270218881	0.0434943270218881	0	0	0	0.0316049269698402	0.0553305210574221	0.0628016851750711	-0.00650202193766697	-0.0053117601832422	0.000161502823153909
0.0142564073322707	0.0142564073322707	0.0142564073322707	-0.0410914995231778	-0.0410914995231778	-0.0410914995231779	-0.0139150320167879	0.0182917267133819	0.0221245446976189	-0.0716966738497408	-0.0509102995997765	-0.0584060709020836
-0.0366425441226767	-0.0366425441226767	-0.0366425441226767	0.0234324655831314	0.0234324655831314	0.0234324655831314	-0.00777387159358006	-0.0466414323262641	-0.053156481819593	0.0315027077947391	0.0283071489530952	0.0317046437584767
0.0182459564457291	0.0182459564457291	0.0182459564457291	-0.0394821675755967	-0.0394821675755967	-0.0394821675755967	0.0366026888292625	0.0230509962799435	0.0275738176047348	-0.0694294062816903	-0.0398997584640093	-0.0566816070798814
0.0426454259338847	0.0426454259338847	0.0426454259338847	0.00855126481899023	0.00855126481899023	0.00855126481899024	0.0741921961956085	0.057134253992928	0.0608345501649777	0.0650772736068533	0.0146245172180053	0.0118133103606449
0.0415920837974177	0.0415920837974177	0.0415920837974177	0.0127222265533801	0.0127222265533801	0.0127222265533801	0.00740180325749315	0.0486617426091236	0.0595790593763556	0.0663715630013645	0.0180906129231149	0.0192147347701167
0.0289966190196571	0.0289966190196571	0.0289966190196571	-0.0324183986112178	-0.0324183986112178	-0.0324183986112178	0.00291645072598214	0.0314908492851747	0.042146503637044	-0.0157051489314628	-0.0376753915069405	-0.0471385477987284
-0.0433746149052781	-0.0433746149052781	-0.0433746149052781	0.00322478912578424	0.00322478912578424	0.00322478912578424	-0.0539651732879421	-0.0586742634312736	-0.0619060871933131	0.00714174937842555	-0.0060059968009231	0.00626683023810853
0.0372109222180308	0.0372109222180308	0.0372109222180308	-0.0225189642472873	-0.0225189642472873	-0.0225189642472874	0.0464910509378319	0.0484314402240676	0.0536553998992354	0.0143739866270236	-0.0294330906545518	-0.0315401181586458
0.0273579288215202	0.0273579288215202	0.0273579288215202	0.0338127226600222	0.0338127226600222	0.0338127226600222	0.0640822968072349	0.0347704867697468	0.0383142175447502	0.0551052529753966	0.0417336986266194	0.0487770312469087
0.0201761710464934	0.0201761710464934	0.0201761710464934	0.0385315274157356	0.0385315274157356	0.0385315274157356	-0.00439723425494347	0.0279021388578635	0.0290478090041286	0.00146938329053946	0.0493161477468472	0.0545117440717447
0.0434411080685725	0.0434411080685725	0.0434411080685725	0.00215095626676865	0.00215095626676865	0.00215095626676865	-0.00786277534972781	0.0509681158996571	0.0622714575071625	-0.033295925688212	0.00678134924073905	0.00241194407624231
-0.0265132205318538	-0.0265132205318538	-0.0265132205318538	-0.0344790606037379	-0.0344790606037379	-0.0344790606037379	-0.0580627584475102	-0.036356014184231	-0.0354627950385055	0.0414315284022595	-0.0414766633377824	-0.0503198366747793
0.0372109222180308	0.0372109222180308	0.0372109222180309	0.0225189642472873	0.0225189642472873	0.0225189642472873	0.042668709590502	0.0437983610696821	0.053800978565886	0.0709588492296244	0.0321501535214147	0.0323787638942035
-0.0211230535561513	-0.0211230535561513	-0.0211230535561513	0.0380206929388578	0.0380206929388578	0.0380206929388578	0.0006036209517765	-0.0270017684430009	-0.031933465629	0.0484761796684785	0.0490797289572975	0.053996115001119
-0.0313203991445581	-0.0313203991445581	-0.0313203991445581	0.0301792823061204	0.0301792823061204	0.0301792823061204	-0.00611685364453393	-0.0410590719792587	-0.045958226583251	-0.0164453719403931	0.0342139976083449	0.0424564000195495
0.00589930426122977	0.00589930426122977	0.00589930426122977	0.0430923971521704	0.0430923971521704	0.0430923971521704	0.0133074393992651	0.00311400158826305	0.00641677465273543	0.0161482696125853	0.0472308019353602	0.0619309039562584
0.0320572841591721	0.0320572841591721	0.0320572841591721	-0.0293953570385706	-0.0293953570385706	-0.0293953570385706	0.0147898828066068	0.0415972300538366	0.0453479733598406	-0.0470564451772168	-0.0302124176229034	-0.0429311630804486
-0.0229774724301837	-0.0229774724301837	-0.0229774724301837	0.0369295578609749	0.0369295578609749	0.0369295578609749	0.0110637385194279	-0.0291338244766357	-0.0330812366656503	0.0558666678166754	0.0401944809270211	0.053432280247143
-0.0354388863097729	-0.0354388863097729	-0.0354388863097729	-0.025215904112483	-0.025215904112483	-0.025215904112483	-0.0277982241178427	-0.0361755483049924	-0.051920809011943	0.0172244201020464	-0.0313645913502235	-0.0355601912739965
-0.0229774724301848	-0.0229774724301848	-0.0229774724301848	-0.0369295578609742	-0.0369295578609742	-0.0369295578609742	-0.0151477987575003	-0.0198078625069924	-0.0312971269988912	-0.0340158014113295	-0.0487454115807655	-0.0533248534555476
-0.0428438895129481	-0.0428438895129481	-0.0428438895129481	-0.00749383843495709	-0.00749383843495709	-0.00749383843495709	-0.0134847124592122	-0.0480513074834285	-0.0615390195061974	0.070244593188222	-0.00821535415492268	-0.0103373887408165
0.0142564073322706	0.0142564073322706	0.0142564073322706	0.0410914995231779	0.0410914995231779	0.0410914995231779	-0.0262509916803181	0.0130479897929076	0.0199217279656096	0.028863005389945	0.0436722590357636	0.0589560918199464
-0.0211230535561535	-0.0211230535561535	-0.0211230535561535	-0.0380206929388565	-0.0380206929388565	-0.0380206929388565	-0.0543967877082806	-0.0211169298862664	-0.0308440750879251	0.0114210975313381	-0.0422277170718854	-0.0541416633485915
0.0409120309693035	0.0409120309693035	0.0409120309693035	-0.0147635431063719	-0.0147635431063719	-0.0147635431063719	0.0601581444281796	0.0480519993845892	0.0585337387988298	-0.0246664977660133	-0.013722955777386	-0.0199071663830063
0.0430161375375195	0.0430161375375195	0.0430161375375195	0.00643182667989045	0.00643182667989045	0.00643182667989045	0.0273942659049601	0.050289153002763	0.0618591402003785	-0.0594535503245999	0.0104461286568353	0.00767698382160278
0.0360517449861161	0.0360517449861161	0.0360517449861161	-0.0243316289332013	-0.0243316289332013	-0.0243316289332013	-0.0433711102623229	0.0463001872402835	0.0518910406682702	-0.00305464046476164	-0.0282401467839659	-0.0340519960992388
-0.0366425441226785	-0.0366425441226785	-0.0366425441226785	-0.0234324655831286	-0.0234324655831286	-0.0234324655831286	-0.0656178409354442	-0.0485789133149411	-0.052753482275025	-0.0303853966574439	-0.0319532484589158	-0.0347326742853027
0.0382790380877881	0.0382790380877881	0.0382790380877881	0.0206511918823251	0.0206511918823251	0.0206511918823251	-0.00225761535214996	0.045180424335153	0.055387871598457	0.0173488043394652	0.0214428843270279	0.0296389404685059
-0.0297895982373674	-0.0297895982373674	-0.0297895982373674	0.0316912656727873	0.0316912656727873	0.0316912656727873	0.0199353641482759	-0.0373434842925899	-0.0434371715210847	-0.00312800758670064	0.0364285339799083	0.0448746165343533
-0.0424208682373142	-0.0424208682373142	-0.0424208682373142	0.00960345880812605	0.00960345880812605	0.00960345880812605	-0.0336338643025099	-0.0554519665212279	-0.0611241080510727	0.02124628992741	0.0135199272231403	0.0124457354767019
-0.0281858971914012	-0.0281858971914012	-0.0281858971914012	0.0331256952018023	0.0331256952018023	0.0331256952018023	0.0385239527870082	-0.0213236043314819	-0.0419938667834868	0.0555535515228503	0.0377544787141348	0.047099166322935
0.0401318595457175	0.0401318595457175	0.0401318595457175	0.0167687307954343	0.0167687307954343	0.0167687307954343	-0.0403046164231276	0.0546336096754135	0.0571929001140066	0.0189370610134198	0.0208301343594517	0.0264145714471316
-0.039704816541932	-0.039704816541932	-0.039704816541932	-0.0177562390854165	-0.0177562390854165	-0.0177562390854165	-0.0768659208436595	-0.0510500459253843	-0.0562020606601462	0.000460437211209163	-0.0158367072154971	-0.0272554280328563
0.0305643496320464	0.0305643496320464	0.0305643496320464	-0.0309447413086129	-0.0309447413086129	-0.0309447413086129	0.0605416050784221	0.0397531764760547	0.0449936995767837	-0.000724602984776734	-0.0357737416626363	-0.043124726587477
0.0432815814443224	0.0432815814443224	0.0432815814443224	-0.00429664878311386	-0.00429664878311386	-0.00429664878311386	0.0638822665669851	0.0526074883479637	0.0617603384339168	0.0191050256133256	-0.00326537009144922	-0.00723247404649415
0.0348043430929797	0.0348043430929797	0.0348043430929797	-0.0260847500458237	-0.0260847500458237	-0.0260847500458238	0.0278717155574097	0.0457576746336003	0.0501784764807323	-0.0225251370030727	-0.0299406642018083	-0.03697948707265
-0.0327745537866368	-0.0327745537866368	-0.0327745537866368	-0.0285934451784635	-0.0285934451784635	-0.0285934451784635	0.00203557541878747	-0.0393767861608331	-0.0468419230242828	0.0198666843684222	-0.0308403110652925	-0.041171617953435
0.0289966190196564	0.0289966190196564	0.0289966190196564	0.0324183986112183	0.0324183986112183	0.0324183986112183	0.0157874114261829	0.0398297818026382	0.0401159441593568	0.0109378339486937	0.039139029305773	0.0471932394250258
-0.0418940359885747	-0.0418940359885747	-0.0418940359885747	0.0116895779083317	0.0116895779083317	0.0116895779083317	0.00783467025112133	-0.0562902966310912	-0.0598789840961852	-0.0528076656791462	0.0102753113015496	0.0166525239935125
-0.0377565314898686	-0.0377565314898686	-0.0377565314898686	-0.0215916838838824	-0.0215916838838824	-0.0215916838838824	-0.0342637969609391	-0.0436365467230938	-0.0551475916309257	0.0527167860103296	-0.0248015927732553	-0.0307786717846227
-0.0433746149052787	-0.0433746149052787	-0.0433746149052788	-0.003224789125775	-0.003224789125775	-0.003224789125775	-0.0346312348983603	-0.0558760687190554	-0.0627767106166193	-0.00883250565369059	0.00409547005490085	-0.00138987801983116
0.00161350518256013	0.00161350518256013	0.00161350518256013	0.0434643886890498	0.0434643886890498	0.0434643886890498	-0.0155871718991309	0.000265273442646284	0.00301832280646987	-0.0225730405146384	0.0547641433414839	0.061891949331296
0.00802316530775251	0.00802316530775251	0.00802316530775251	-0.0427479274530523	-0.0427479274530523	-0.0427479274530523	-0.0371067022268795	0.0143693849060721	0.013781139518151	-0.0249501999331174	-0.0507787203810935	-0.0608113286982437
0.0320572841591698	0.0320572841591698	0.0320572841591699	0.029395357038573	0.029395357038573	0.029395357038573	-0.0149221349670949	0.0384450535086915	0.0471453641686366	-0.0194128456405942	0.0435929558871815	0.0416455650859353
-0.00268807830365615	-0.00268807830365615	-0.00268807830365615	0.0434111819479769	0.0434111819479769	0.0434111819479769	-0.0220221418855474	-0.00927424493116103	-0.00208656032141784	0.0609703630704929	0.0563301022417551	0.0615554493168337
0.0122068359147878	0.0122068359147878	0.0122068359147878	0.0417462530059452	0.0417462530059452	0.0417462530059452	0.0247055069347753	0.0180017575766834	0.0163361354658702	0.0238661372655962	0.0485879138990421	0.0593836612243956
0.0415920837974179	0.0415920837974179	0.0415920837974179	-0.0127222265533794	-0.0127222265533794	-0.0127222265533794	0.0451471658165057	0.051435367984455	0.0585227332615077	-0.00619427221442822	-0.0180966815603954	-0.0195587085730339
-0.0434810202480037	-0.0434810202480037	-0.0434810202480037	-0.00107580726881801	-0.00107580726881801	-0.00107580726881801	-0.0377910828176198	-0.0548230264637729	-0.0623423649368228	-0.040065700261364	0.000988806170998889	0.0011893148024264
0.0273579288215201	0.0273579288215201	0.0273579288215201	-0.0338127226600223	-0.0338127226600223	-0.0338127226600223	0.0267091503425798	0.0258515390635064	0.0392208589065993	-0.0598482595619244	-0.0441230331918332	-0.048513373730081
0.0432815814443223	0.0432815814443223	0.0432815814443223	0.00429664878311445	0.00429664878311445	0.00429664878311445	0.0528892899815992	0.0573490248864702	0.0624057203224795	0.0206209296236911	0.00670077668328213	0.00459327470763344
0.0430161375375192	0.0430161375375192	0.0430161375375193	-0.00643182667989222	-0.00643182667989222	-0.00643182667989222	0.0487888644726255	0.0533016184606281	0.0614247198741143	-0.00726348105447547	-0.00968640325190895	-0.0101614011548143
-0.00268807830365573	-0.00268807830365573	-0.00268807830365573	-0.043411181947977	-0.043411181947977	-0.043411181947977	0.0426627095839718	-0.00161611545073019	-0.00309082132954969	-0.0427296682280398	-0.0529148456220827	-0.0615368178404124
-0.0152684203946277	-0.0152684203946277	-0.0152684203946277	0.0407263038065065	0.0407263038065065	0.0407263038065065	-0.0423568539241506	-0.0231009210868477	-0.0227532771094079	-0.0232690120750367	0.0474803239862094	0.0590525286698537
-0.0192169430304527	-0.0192169430304527	-0.0192169430304527	-0.0390187850099318	-0.0390187850099318	-0.0390187850099319	0.00773460964566765	-0.0274006004814231	-0.0281030941354932	-0.0429780158814523	-0.0471976600634187	-0.0555562592891111
0.0256522891871425	0.0256522891871425	0.0256522891871425	-0.035124301310434	-0.035124301310434	-0.035124301310434	0.0221585301611032	0.033193154162086	0.0361095304436336	-0.00162457958890408	-0.0455159745186796	-0.0518332458461739
0.0201761710464864	0.0201761710464864	0.0201761710464864	-0.0385315274157393	-0.0385315274157393	-0.0385315274157393	0.0260136747281128	0.0262585612980443	0.0293875118636856	-0.0383415639929342	-0.0451962908507603	-0.0554427717355504
-0.0341485036035293	-0.0341485036035293	-0.0341485036035293	-0.0269376350989966	-0.0269376350989965	-0.0269376350989966	-0.0468069965345953	-0.0439638268241875	-0.0505424511329804	-0.0315687246292496	-0.0281862066871177	-0.0371207807366782
0.0162710909320331	0.0162710909320331	0.0162710909320331	0.040336188255318	0.040336188255318	0.040336188255318	0.00562552497903858	0.0247280152231123	0.0229398849991692	-0.00404748113225176	0.0464666326450353	0.0579607332940519
-0.0387781222975786	-0.0387781222975786	-0.0387781222975786	-0.0196980637160351	-0.0196980637160351	-0.0196980637160351	-0.000935120559486603	-0.0482916281116417	-0.0562499667325046	-0.0127951590999654	-0.0196874055632458	-0.0285319443017539
0.00376100662862855	0.00376100662862855	0.00376100662862855	-0.0433314125344	-0.0433314125344	-0.0433314125344	0.062692166803674	0.00442455127479355	0.00366166356814704	-0.0186060957029276	-0.0489281529018213	-0.061809932392005
0.00161350518258142	0.00161350518258142	0.00161350518258142	-0.043464388689049	-0.043464388689049	-0.043464388689049	-0.0759884176176486	-0.00095806564771311	0.000363183460135394	-0.0123782615997387	-0.0542145288173757	-0.0621278734130605
-0.041264682013521	-0.041264682013521	-0.041264682013521	-0.0137470906525687	-0.0137470906525687	-0.0137470906525687	0.00250025812382145	-0.05723722553244	-0.0593486089883318	0.0211951058784967	-0.0136926089925387	-0.0198461658728387
0.0256522891871475	0.0256522891871475	0.0256522891871475	0.0351243013104304	0.0351243013104304	0.0351243013104304	0.00112685431867057	0.0267397771429336	0.0379246987642304	0.0158445202864659	0.0371872312919823	0.0491261601799831
-0.0412646820135292	-0.0412646820135292	-0.0412646820135292	-0.0137470906525441	-0.0137470906525441	-0.0137470906525441	-0.0517293541190682	-0.0539927034865417	-0.0586857820335272	-0.0220016609474977	-0.0129899066113599	-0.021869191395551
0.00161350518256898	0.00161350518256898	0.00161350518256898	-0.0434643886890494	-0.0434643886890494	-0.0434643886890494	-0.0058378613921331	0.00478823931388578	0.00178750410965626	-0.0379083221747445	-0.0580502922104572	-0.0625669569248918
0.00376100662862965	0.00376100662862965	0.00376100662862965	-0.0433314125343999	-0.0433314125343999	-0.0433314125343999	-0.023527288687032	0.00490471300440857	0.00756224247991162	-0.0590008490050581	-0.0530708206594707	-0.0616505815124037
-0.0387781222975899	-0.0387781222975899	-0.0387781222975899	-0.0196980637160129	-0.0196980637160129	-0.0196980637160129	0.0215769776843037	-0.0390833118933061	-0.0561057206951385	0.0101467775956045	-0.0276093989243391	-0.0278218782441244
0.016271090932062	0.016271090932062	0.016271090932062	0.0403361882553064	0.0403361882553064	0.0403361882553064	0.028833226040762	0.024117857941593	0.0231056995580455	0.0150978457626363	0.0479800662575741	0.0577654511556219
-0.0341485036035279	-0.0341485036035279	-0.0341485036035279	-0.0269376350989983	-0.0269376350989983	-0.0269376350989983	-0.00161450077614686	-0.0428308244964295	-0.0502182770635519	-0.034037875939994	-0.0339284290615336	-0.0381221028891776
0.0201761710464828	0.0201761710464828	0.0201761710464828	-0.0385315274157412	-0.0385315274157412	-0.0385315274157412	0.0514071183050961	0.0190073397158088	0.0298112977468979	-0.0382416309199735	-0.049772824868939	-0.0555608927197109
0.0256522891871582	0.0256522891871582	0.0256522891871582	-0.0351243013104226	-0.0351243013104226	-0.0351243013104226	0.0358168169606886	0.0331780670219744	0.0385890826778744	-0.0674334883387079	-0.0389376402710248	-0.05004379560591
-0.0192169430304497	-0.0192169430304497	-0.0192169430304497	-0.0390187850099333	-0.0390187850099333	-0.0390187850099333	0.00794030729177863	-0.0226255782157832	-0.026723507455809	-0.0418110455802406	-0.0541255649502331	-0.0559813952143105
-0.0152684203946435	-0.0152684203946435	-0.0152684203946435	0.0407263038065005	0.0407263038065005	0.0407263038065005	-0.0530648168283485	-0.0150270064410683	-0.0229068550335732	0.0629822603957249	0.0430888941271296	0.0587620312238865
-0.00268807830364509	-0.00268807830364509	-0.00268807830364509	-0.0434111819479776	-0.0434111819479776	-0.0434111819479776	-0.0331649531575404	-0.00764037180387353	-0.00551570260538043	0.0022750888867676	-0.0563607239690304	-0.0618659552463861
0.0430161375375184	0.0430161375375184	0.0430161375375184	-0.00643182667989762	-0.00643182667989762	-0.00643182667989762	0.0247972751990173	0.0582936600474183	0.0611598708416521	-0.0182358126606539	-0.0121957073507893	-0.00946656523854256
0.0432815814443205	0.0432815814443206	0.0432815814443206	0.00429664878313235	0.00429664878313235	0.00429664878313235	0.0328611460393018	0.0513464242162377	0.0612754053326903	0.0381446112563865	0.00498671993868759	0.00546047471379988
0.0273579288215139	0.0273579288215139	0.0273579288215139	-0.0338127226600273	-0.0338127226600273	-0.0338127226600273	0.0173101607293953	0.0268609971922421	0.0381686173451716	0.0415719961543998	-0.0389250206556062	-0.050084017434251
-0.0434810202480035	-0.0434810202480035	-0.0434810202480035	-0.00107580726882355	-0.00107580726882355	-0.00107580726882355	-0.0217719776651623	-0.0517772545564907	-0.0624328633781447	0.0412065681329003	-0.000263264037880698	0.000977104134688919
0.0415920837974148	0.0415920837974148	0.0415920837974148	-0.0127222265533895	-0.0127222265533895	-0.0127222265533895	0.0282207320152095	0.0519012698123336	0.0595134230487833	-0.0747459486678272	-0.00952059548533294	-0.0185018882798977
0.0122068359148134	0.0122068359148134	0.0122068359148134	0.0417462530059377	0.0417462530059377	0.0417462530059377	0.0143198011997019	0.014779736744465	0.0153130319538587	0.0116895856017873	0.0511984970124864	0.0599851824292338
-0.00268807830364304	-0.00268807830364304	-0.00268807830364304	0.0434111819479778	0.0434111819479777	0.0434111819479778	-0.016347133800643	-0.00295208323668075	-0.00383820975679064	0.0612304349266715	0.0580295415784799	0.0614361216973693
0.0320572841591829	0.0320572841591829	0.0320572841591829	0.0293953570385587	0.0293953570385587	0.0293953570385587	0.0246496514564615	0.0437067106753924	0.0465814806202373	0.0331150089629517	0.0417567805519335	0.0428052648089566
0.00802316530775653	0.00802316530775653	0.00802316530775653	-0.0427479274530515	-0.0427479274530515	-0.0427479274530515	0.0140338071355626	0.000454519251960596	0.0136062661172656	-0.0521614833081263	-0.0505210351315195	-0.0606528425485854
0.00161350518259191	0.00161350518259191	0.00161350518259191	0.0434643886890486	0.0434643886890486	0.0434643886890486	0.0270648285782304	-0.000361215157092789	0.00485648643703495	0.0519447759528306	0.0523631740957383	0.0621832940245606
-0.0433746149052779	-0.0433746149052779	-0.0433746149052779	-0.00322478912578639	-0.00322478912578639	-0.00322478912578639	-0.067739918249982	-0.0471002525030864	-0.0622398440368712	-0.0567270671242006	-0.00702965809590249	-0.00315771814309483
-0.0377565314898586	-0.0377565314898586	-0.0377565314898586	-0.0215916838838998	-0.0215916838838998	-0.0215916838838998	-0.0487659367131142	-0.0442943565564235	-0.0546383983144659	-0.0355043089708571	-0.031267379225085	-0.0315302699847544
-0.0418940359885691	-0.0418940359885691	-0.0418940359885691	0.0116895779083517	0.0116895779083517	0.0116895779083517	-0.0466449229873611	-0.0492910967004994	-0.0606088610886293	0.013864432654937	0.0191750319429921	0.0137730947026637
0.0289966190196545	0.0289966190196545	0.0289966190196545	0.0324183986112201	0.0324183986112201	0.0324183986112201	0.000966083283807688	0.0377752288383127	0.0404458039553279	0.0356370905488533	0.0394009609567747	0.0474936806317079
-0.0327745537866554	-0.0327745537866554	-0.0327745537866554	-0.0285934451784422	-0.0285934451784422	-0.0285934451784422	-0.041502856960702	-0.0387392981471389	-0.0456117546977572	-0.0104867164822369	-0.0378872025806199	-0.0432961536875181
0.0348043430929827	0.0348043430929827	0.0348043430929827	-0.0260847500458197	-0.0260847500458197	-0.0260847500458197	0.0171778047025702	0.0399613155765224	0.0490414806388072	-0.0104815059847128	-0.0362210346761547	-0.037876553064667
0.0432815814443213	0.0432815814443213	0.0432815814443213	-0.00429664878312489	-0.00429664878312489	-0.00429664878312489	0.0330290669541594	0.0550734201261875	0.0617171876014412	0.0199763023753039	0.00607212462775863	-0.00611403589185394
0.0305643496320411	0.0305643496320411	0.0305643496320411	-0.0309447413086181	-0.0309447413086181	-0.0309447413086181	0.0497763954299895	0.042807303916708	0.0426599517127353	-0.0477986119396884	-0.0369934662993132	-0.0458206488878326
-0.0397048165419396	-0.0397048165419395	-0.0397048165419396	-0.0177562390853995	-0.0177562390853995	-0.0177562390853995	-0.0534808317548181	-0.0538580894501013	-0.0571975936988319	0.0327653794046027	-0.0216917747691765	-0.025414092462839
0.0401318595457195	0.0401318595457195	0.0401318595457195	0.0167687307954297	0.0167687307954297	0.0167687307954297	0.0222465663724586	0.0458486759169482	0.0579702792363683	0.0144004755083904	0.022091373680218	0.0241776514425959
-0.0281858971913964	-0.0281858971913964	-0.0281858971913964	0.0331256952018064	0.0331256952018064	0.0331256952018064	-0.0235296428209677	-0.0323177355955194	-0.0400136030708463	0.0244079256017268	0.0411371017447077	0.0487570523457465
-0.042420868237318	-0.042420868237318	-0.042420868237318	0.00960345880810934	0.00960345880810934	0.00960345880810934	-0.0347881061890932	-0.0557913120084913	-0.0603319145252778	0.0318808473352145	0.00760904046315845	0.011595940303003
-0.0297895982373861	-0.0297895982373861	-0.0297895982373861	0.0316912656727696	0.0316912656727696	0.0316912656727696	0.0529139749397557	-0.0302040911804615	-0.0412378853962154	0.0322016738758721	0.0369508488003328	0.0467357196426008
0.0382790380877777	0.0382790380877777	0.0382790380877777	0.0206511918823445	0.0206511918823445	0.0206511918823445	0.0401363669900798	0.0477907388558677	0.0549940067368949	0.00786602184857043	0.0311829727414018	0.0312210304093151
-0.0366425441226766	-0.0366425441226766	-0.0366425441226766	-0.0234324655831315	-0.0234324655831315	-0.0234324655831315	-0.0449279210937841	-0.0462894661701986	-0.0534335017995727	0.0202105517578577	-0.0341462112945201	-0.0328206147529512
0.0360517449861186	0.0360517449861186	0.0360517449861186	-0.0243316289331975	-0.0243316289331975	-0.0243316289331975	0.00500860700710614	0.0389680631912616	0.0526912363707889	-0.00262965273644618	-0.0326167558733901	-0.0336812866491841
0.0430161375375208	0.0430161375375208	0.0430161375375209	0.00643182667988151	0.00643182667988151	0.00643182667988151	0.0867766286175452	0.0543938985753844	0.0614675982476116	0.0135116013123289	0.00782033136250482	0.0101663446346088
0.0409120309692916	0.0409120309692916	0.0409120309692916	-0.0147635431064048	-0.0147635431064048	-0.0147635431064048	0.028061845937483	0.0484243959486753	0.0577397522090636	-0.0176483479875283	-0.016233816093863	-0.0227700544543223
-0.0211230535561507	-0.0211230535561507	-0.0211230535561507	-0.0380206929388581	-0.0380206929388581	-0.0380206929388581	0.0106510535065829	-0.0291321486357137	-0.03054985070511	-0.0265279130706208	-0.041607559371797	-0.0540467295096121
0.0142564073322477	0.0142564073322477	0.0142564073322477	0.0410914995231858	0.0410914995231858	0.0410914995231858	0.0400345543269798	0.0160275482578988	0.0187099589420725	0.128723402603511	0.0505308059977782	0.0594589496964046
-0.0428438895129429	-0.0428438895129429	-0.0428438895129429	-0.00749383843498698	-0.00749383843498698	-0.00749383843498698	-0.0344708850490783	-0.049369479635774	-0.0606488722399221	-0.0142660153548296	-0.0121939212089435	-0.0129670379408391
-0.0229774724301958	-0.0229774724301958	-0.0229774724301958	-0.0369295578609674	-0.0369295578609674	-0.0369295578609674	0.00572244556319598	-0.0340421595085366	-0.0326810293390593	-0.0276351438152493	-0.0352163411711135	-0.0530267989751306
-0.0354388863097489	-0.0354388863097489	-0.0354388863097489	-0.0252159041125167	-0.0252159041125167	-0.0252159041125167	-0.0488012095785918	-0.0459448182588756	-0.0526277000366447	0.017560220742017	-0.0294890296866573	-0.0353246088412128
-0.0229774724301516	-0.0229774724301516	-0.0229774724301516	0.0369295578609949	0.0369295578609949	0.0369295578609949	-0.0573380793275133	-0.0288005535820544	-0.0320154122528173	0.060441050345181	0.0437052028465465	0.0535104331949366
0.0320572841591925	0.0320572841591925	0.0320572841591925	-0.0293953570385483	-0.0293953570385483	-0.0293953570385483	0.00897386230050965	0.0407920848812072	0.0482799373087655	-0.00616852027295688	-0.0359295328750047	-0.0400195282203778
0.00589930426122808	0.00589930426122808	0.00589930426122808	0.0430923971521706	0.0430923971521706	0.0430923971521706	0.0261638665436195	0.0113214289178278	0.00942083743696041	0.0272962077497622	0.0526217307181971	0.061635662354148
-0.0313203991445567	-0.0313203991445567	-0.0313203991445567	0.0301792823061218	0.0301792823061218	0.0301792823061219	-0.040801852748361	-0.0420616894230898	-0.0458096905018334	0.0190317589718831	0.029540717324329	0.0435360180121055
-0.0211230535561343	-0.0211230535561343	-0.0211230535561343	0.0380206929388672	0.0380206929388672	0.0380206929388672	-0.0458700231361647	-0.026968895792817	-0.031691235225573	0.0535993294775376	0.0419789128070071	0.0543882092533491
0.0372109222180179	0.0372109222180179	0.0372109222180179	0.0225189642473088	0.0225189642473088	0.0225189642473088	-0.0154427731532766	0.0468676751629639	0.0536901864960621	-0.0346593772942437	0.0311961796581344	0.0330988000013221
-0.0265132205318727	-0.0265132205318727	-0.0265132205318727	-0.0344790606037234	-0.0344790606037234	-0.0344790606037234	0.0263120060778582	-0.0336762630372941	-0.0382581505871712	-0.0296674694020181	-0.0467869305772132	-0.0494517397757524
0.0434411080685749	0.0434411080685749	0.0434411080685749	0.00215095626672075	0.00215095626672075	0.00215095626672075	0.0616196924920619	0.0577336781464942	0.0622086828624971	-0.0122635972868857	0.00275122736541834	0.00453793553642665
0.0201761710464648	0.0201761710464648	0.0201761710464648	0.0385315274157506	0.0385315274157506	0.0385315274157506	0.00823794451946623	0.0233962031195323	0.0288285481990554	-0.00732534055046262	0.0423681094836711	0.0545522290414159
0.0273579288215069	0.0273579288215069	0.0273579288215069	0.033812722660033	0.033812722660033	0.033812722660033	0.0394887047926887	0.0290384634205079	0.0393212812124056	0.0691440241012974	0.0430497807367442	0.0484144100544113
0.0372109222180654	0.0372109222180654	0.0372109222180654	-0.0225189642472301	-0.0225189642472301	-0.0225189642472301	0.0162003987889275	0.0447773558179495	0.0526291006853377	0.0024507188042557	-0.0220889281075227	-0.0319240894832818
-0.0433746149052739	-0.0433746149052739	-0.0433746149052739	0.00322478912584056	0.00322478912584056	0.00322478912584056	-0.0482368110161389	-0.0577101514530881	-0.0618242226712073	0.0223114528301115	0.00534211317052268	0.00400589740413538
0.0289966190196296	0.0289966190196296	0.0289966190196296	-0.0324183986112424	-0.0324183986112424	-0.0324183986112424	0.0260548538720536	0.0409007922755591	0.0409729656961212	-0.0431074980836329	-0.0395692363245637	-0.0481869618354609
0.0415920837974039	0.0415920837974039	0.0415920837974039	0.0127222265534251	0.0127222265534251	0.0127222265534251	0.0423597493791844	0.0507163946571611	0.0585163563449472	0.00714184651197289	0.0190284195737532	0.0196355290908589
0.0426454259338775	0.0426454259338775	0.0426454259338775	0.00855126481902617	0.00855126481902617	0.00855126481902617	0.0759423015606708	0.0499031827261686	0.0602444689071464	-0.00271547422882996	0.0129365596138426	0.0146771709992828
0.0182459564457393	0.0182459564457393	0.0182459564457393	-0.039482167575592	-0.039482167575592	-0.039482167575592	0.0360844579441292	0.0154605896213465	0.0289342097951882	-0.0727693855055262	-0.0490203107372845	-0.0554328858150232
-0.0366425441227036	-0.0366425441227036	-0.0366425441227036	0.0234324655830893	0.0234324655830893	0.0234324655830893	-0.0556214785709137	-0.0434150743719681	-0.0531030621389698	-0.0149044317617728	0.0245372169122408	0.0325653360113443
0.0142564073322657	0.0142564073322657	0.0142564073322657	-0.0410914995231796	-0.0410914995231796	-0.0410914995231796	0.0581594442869604	0.0229929364113753	0.0212718744507959	-0.0409816412940835	-0.0491073689484598	-0.0586474299546136
0.0434943270218881	0.0434943270218881	0.0434943270218881	3.48956574781737e-15	3.48956574781737e-15	3.48956574781737e-15	0.0689959423192614	0.0561312871411645	0.0622394100926731	0.0231595655861756	0.00266972092211194	-0.000702576104147233
0.0773450661965232	0.0773450661965232	0.0773450661965232	0	0	0	0.0237352050254384	0.0720189852324564	0.0627364570959911	-0.0308724828864852	-0.00022663353109596	-0.00232944659218739
0.0253518756201048	0.0253518756201048	0.0253518756201048	-0.0730721675296914	-0.0730721675296914	-0.0730721675296914	-0.00258883691731238	0.0289303323375423	0.0202721240072483	-0.0449627927048663	-0.0699859115491685	-0.0598313357876751
-0.0651606817447987	-0.0651606817447987	-0.0651606817447987	0.0416694710729283	0.0416694710729283	0.0416694710729283	-0.0988444967905246	-0.0609802564180202	-0.052405259249509	0.0550592125868147	0.036357842687635	0.0340422911479307
0.032446408663907	0.032446408663907	0.032446408663907	-0.0702103256633901	-0.07021032566339	-0.0702103256633901	0.00452816663027623	0.0301285181028565	0.0278091030927658	-0.00711483617204008	-0.0625034517041065	-0.057254847790433
0.0758354828705671	0.0758354828705671	0.0758354828705671	0.0152065381574006	0.0152065381574006	0.0152065381574006	0.0537526026997661	0.0733783937130414	0.0617000661514493	-0.0493524887762235	0.00946476676981761	0.0127905188357128
0.0739623462375614	0.0739623462375614	0.0739623462375614	0.0226236735297262	0.0226236735297262	0.0226236735297262	0.00056146589881409	0.0625557598611372	0.0600158211886289	0.0184188492849222	0.0182856147878366	0.0201984318561572
0.0515640905633992	0.0515640905633992	0.0515640905633992	-0.057648970756763	-0.057648970756763	-0.057648970756763	0.0661570606917237	0.0493174670640163	0.0421107366740376	-0.0253652577157433	-0.0543865680697948	-0.047772325555817
-0.0771321846044233	-0.0771321846044233	-0.0771321846044233	0.00573457610409952	0.00573457610409952	0.00573457610409952	-0.0698990397524212	-0.0697997354855447	-0.0627709292109145	-0.00275678825596422	0.011644170407976	0.00504739814118896
0.0661714168088841	0.0661714168088841	0.0661714168088841	-0.0400450104563537	-0.0400450104563537	-0.0400450104563537	0.0440234915701533	0.0603272373036762	0.0543025509577339	-0.00617308756221069	-0.0348258267896146	-0.0304659920461701
0.0486500415246198	0.0486500415246198	0.0486500415246198	0.060128468503674	0.060128468503674	0.060128468503674	0.0348469420375221	0.0459121034319657	0.0369156475201618	0.0334664751141962	0.0583250779151288	0.0508985093044303
0.0358788695454027	0.0358788695454027	0.0358788695454027	0.0685198218407529	0.0685198218407529	0.0685198218407529	0.0512610987878512	0.0338761692629997	0.027540773948059	0.0673015628016195	0.0633129749678325	0.0562669064559466
0.0772504280276182	0.0772504280276182	0.0772504280276182	0.00382500124108889	0.00382500124108889	0.00382500124108889	0.0418952116642459	0.0732841312892256	0.0626098603518854	0.0163725509856805	0.00593272001503657	0.0032973098212638
-0.0471479141656169	-0.0471479141656169	-0.0471479141656169	-0.0613134035491113	-0.0613134035491113	-0.0613134035491113	-0.0392760575121471	-0.0429966705123921	-0.0370716464443864	-0.0123079727980138	-0.0521508726122104	-0.0509284232953113
0.0661714168088841	0.0661714168088841	0.0661714168088841	0.0400450104563537	0.0400450104563537	0.0400450104563537	0.00517314987425531	0.0603827008713871	0.054932471979308	0.0195378264830233	0.0366669064154617	0.0325214622529476
-0.0375626912160533	-0.0375626912160532	-0.0375626912160532	0.0676114154085831	0.0676114154085831	0.0676114154085831	-0.0313855220056036	-0.0333431814384823	-0.0305595323303111	0.0643350819086459	0.0631342090254876	0.0552878875987441
-0.0556964209129684	-0.0556964209129684	-0.0556964209129684	0.0536671963347258	0.0536671963347258	0.0536671963347258	-0.0416404068293437	-0.0512236648552571	-0.0465620662026331	-0.00669035224912868	0.0522485225234849	0.042662662973943
0.0104906113012998	0.0104906113012998	0.0104906113012998	0.0766303225849245	0.0766303225849245	0.0766303225849245	0.0082027667549151	0.00779891163986541	0.00899008737255579	0.00795744781910824	0.0687235579896809	0.0620626942781037
0.0570068083620227	0.0570068083620227	0.0570068083620227	-0.0522731581724328	-0.0522731581724327	-0.0522731581724328	0.0883150277618275	0.0504610175208694	0.0466354275477084	-0.108525550161031	-0.0488577097623774	-0.0427089891069694
-0.0408603661173326	-0.0408603661173326	-0.0408603661173326	0.0656710723660128	0.0656710723660128	0.0656710723660128	-0.0684026623924862	-0.0326288718465635	-0.033510622831983	0.0404620212329197	0.0603686553722732	0.0543869457651666
-0.0630202418393794	-0.0630202418393794	-0.0630202418393794	-0.0448409230887443	-0.0448409230887443	-0.0448409230887443	-0.0384025808408373	-0.0546797960677455	-0.0518286893876753	-0.0285089046007583	-0.0382462135922568	-0.0371281492822202
-0.0408603661173347	-0.0408603661173347	-0.0408603661173347	-0.0656710723660115	-0.0656710723660115	-0.0656710723660115	-0.0463987484971313	-0.0354535948944324	-0.0319889822521713	-0.080884481909803	-0.058813389404867	-0.0540729723135305
-0.0761884065668582	-0.0761884065668582	-0.0761884065668582	-0.0133261385910425	-0.0133261385910425	-0.0133261385910425	-0.0532185693432441	-0.0689102642711896	-0.0619623147745025	0.0118903676624798	-0.0163421580905883	-0.0105979805529658
0.0253518756201047	0.0253518756201047	0.0253518756201047	0.0730721675296914	0.0730721675296914	0.0730721675296914	-0.0112518585795007	0.0272108943088497	0.0204622631436331	0.0616968191314245	0.0690942813359796	0.059292672620677
-0.0375626912160573	-0.0375626912160573	-0.0375626912160573	-0.0676114154085808	-0.0676114154085808	-0.0676114154085808	-0.0252575026907812	-0.0273704892793006	-0.0283875456259775	-0.0388453850730394	-0.0613903846776424	-0.0557884648617352
0.0727530222955871	0.0727530222955871	0.0727530222955871	-0.0262537047252832	-0.0262537047252832	-0.0262537047252832	0.0751395755433764	0.0675628241763825	0.0596884662295525	-0.0360321341779626	-0.0195924213765882	-0.0190507749819113
0.0764947116823734	0.0764947116823734	0.0764947116823734	0.0114375849537882	0.0114375849537882	0.0114375849537882	0.0253449754253317	0.0730124931489489	0.0622461400782852	0.00878149586911196	0.00765453035334578	0.00876049993929551
0.0641100758047842	0.0641100758047842	0.0641100758047842	-0.0432684347446193	-0.0432684347446193	-0.0432684347446193	0.0677468439770469	0.0606484066674021	0.051924419238832	-0.070491532921174	-0.0396729090466484	-0.0355900954214704
-0.0651606817448019	-0.0651606817448019	-0.0651606817448019	-0.0416694710729233	-0.0416694710729233	-0.0416694710729233	-0.0547497707189599	-0.0589617754349145	-0.0538345935371736	-0.0316275512563106	-0.035023564680928	-0.0343010355180422
0.0680708252676094	0.0680708252676094	0.0680708252676094	0.0367235893171017	0.0367235893171017	0.0367235893171017	0.0520801282826927	0.0604612493738131	0.0555273538663005	0.00200895828906345	0.0299811575777385	0.0315192095051678
-0.0529742291788422	-0.0529742291788422	-0.0529742291788422	0.0563559252239909	0.0563559252239909	0.0563559252239909	-0.0119886750766837	-0.0534776853888278	-0.0420598277136712	0.0172547123011469	0.0496770789379273	0.0478339176097084
-0.07543615654239	-0.07543615654239	-0.07543615654239	0.0170776330636475	0.0170776330636475	0.0170776330636475	-0.0790240974230633	-0.0693123984984301	-0.0614098594307969	-0.00851170423532917	0.0126904515259222	0.0126475434519433
-0.0501224006289426	-0.0501224006289426	-0.0501224006289426	0.0589067417205902	0.0589067417205902	0.0589067417205902	-0.0725150078815908	-0.0436941157905478	-0.0401587339104358	0.0282054415791082	0.0581468221468524	0.0491569127909624
0.0713656595167235	0.0713656595167235	0.0713656595167235	0.0298194887060064	0.0298194887060064	0.0298194887060064	0.088700358350413	0.0653232011874742	0.0581189707239878	0.0763795205158545	0.0327583659266576	0.0250806219784876
-0.0706062577358904	-0.0706062577358904	-0.0706062577358904	-0.0315755543653245	-0.0315755543653245	-0.0315755543653245	-0.0732779249805045	-0.0658233096077713	-0.0575858422586102	0.00932853844942895	-0.0315203770877106	-0.0264683611078426
0.0543519536318988	0.0543519536318988	0.0543519536318988	-0.0550283963180872	-0.0550283963180872	-0.0550283963180872	0.0378849053833642	0.048448769673957	0.0444185192052214	-0.0483373254858005	-0.047322676981629	-0.0449829123401789
0.0769667451163612	0.0769667451163612	0.0769667451163612	-0.00764064206318017	-0.00764064206318017	-0.00764064206318017	0.0885923305518678	0.0697888600607156	0.0624762580835413	-0.049887902856815	-0.00677553037717623	-0.00801278802920406
0.0618918467021762	0.0618918467021762	0.0618918467021762	-0.0463859739225002	-0.0463859739225002	-0.0463859739225002	0.010111239292244	0.061294129785364	0.0496478764074039	-0.053490454509828	-0.0394723765380739	-0.0389055601645926
-0.0582823141719894	-0.0582823141719894	-0.0582823141719894	-0.0508471348229384	-0.0508471348229384	-0.0508471348229384	-0.060526827875733	-0.0536590604506879	-0.0473316621938329	-0.0388904491153127	-0.0468299170858208	-0.0422974948487487
0.0515640905633981	0.0515640905633981	0.0515640905633981	0.057648970756764	0.057648970756764	0.057648970756764	0.0110679690304718	0.0482644520555154	0.0427181788640505	0.0599039770883215	0.052342412100729	0.0464095889795277
-0.074499301601912	-0.074499301601912	-0.074499301601912	0.020787335706432	0.020787335706432	0.020787335706432	-0.0783314381703404	-0.0660315482592024	-0.060551976004269	-0.0139007419894388	0.0169386164728813	0.0159270264617059
-0.0671416625429195	-0.0671416625429195	-0.0671416625429195	-0.0383960468787774	-0.0383960468787774	-0.0383960468787774	-0.0289718768922087	-0.0640522196363143	-0.0555963352520366	-0.0151590673986638	-0.0329335718134639	-0.030377530210115
-0.0771321846044246	-0.0771321846044246	-0.0771321846044246	-0.0057345761040831	-0.0057345761040831	-0.0057345761040831	-0.0580893479990204	-0.0715424453467164	-0.0623957855624665	0.0157706095787865	-0.0023137121437956	-0.00404438295082707
0.00286926304413777	0.00286926304413776	0.00286926304413777	0.0772918274756658	0.0772918274756658	0.0772918274756659	-0.05304373324629	0.0046314118125525	0.00547060731723664	0.015410458415348	0.0698624526788659	0.0627594891650286
0.0142674296701149	0.0142674296701149	0.0142674296701149	-0.0760177592116005	-0.0760177592116005	-0.0760177592116005	-0.0148077062368307	0.00966040959977754	0.0110957175589982	-0.0799122640205637	-0.0660768646914811	-0.062071019005035
0.0570068083620187	0.0570068083620187	0.0570068083620187	0.0522731581724371	0.0522731581724371	0.0522731581724371	0.0906221765917374	0.0490248749674721	0.045413049305261	-0.000219214996310513	0.0408117570897052	0.0441063989642964
-0.00478015429996408	-0.00478015429996408	-0.00478015429996408	0.0771972110235408	0.0771972110235408	0.0771972110235408	0.0442234064818759	-0.00447269126250298	0.000188129152953234	0.0446821296674575	0.0732631480879225	0.0629577623152997
0.0217071649689909	0.0217071649689908	0.0217071649689908	0.0742365021667479	0.0742365021667479	0.0742365021667479	0.019443103150559	0.0183455480040199	0.017816642437898	0.0375589410954755	0.065540493986025	0.0597282037695901
0.0739623462375618	0.0739623462375618	0.0739623462375618	-0.022623673529725	-0.022623673529725	-0.022623673529725	0.0405054435318222	0.0674250514020914	0.0599907154944655	-0.0263282828905539	-0.0230376146198926	-0.0173066145920636
-0.0773214030345104	-0.0773214030345104	-0.0773214030345104	-0.00191308591530927	-0.00191308591530927	-0.00191308591530927	-0.0514492235650946	-0.0692555198672414	-0.0629609287071824	-0.0677956116774063	0.00392016125755668	0.000384522520805945
0.0486500415246197	0.0486500415246197	0.0486500415246197	-0.0601284685036741	-0.0601284685036741	-0.0601284685036741	0.0710490766812487	0.0427465782332982	0.0394228930768012	-0.0258854715220939	-0.0539779773375947	-0.0500090785652189
0.0769667451163611	0.0769667451163611	0.0769667451163611	0.00764064206318123	0.00764064206318123	0.00764064206318123	0.0506387904015675	0.0681587767797002	0.0631252185174853	0.0186894748760413	0.00505420550270504	0.0034007280354911
0.0764947116823729	0.0764947116823729	0.0764947116823729	-0.0114375849537913	-0.0114375849537913	-0.0114375849537913	0.0906110556769269	0.0693231220626049	0.0618758012792936	-0.0211985628977283	-0.0165423056540326	-0.0118467484733924
-0.00478015429996333	-0.00478015429996333	-0.00478015429996333	-0.0771972110235408	-0.0771972110235408	-0.0771972110235408	0.0410106178178913	-0.00806752507710826	-0.00496056650410811	-0.0768852816747084	-0.0680826953164543	-0.0625223309314237
-0.0271515176115848	-0.0271515176115848	-0.0271515176115848	0.0724227475061003	0.0724227475061003	0.0724227475061003	0.00587121238866844	-0.0290168345116377	-0.0247175757153177	0.0448511686001077	0.0642698988309142	0.0581479557782112
-0.034173094114945	-0.034173094114945	-0.034173094114945	-0.0693863019878972	-0.0693863019878972	-0.0693863019878972	-0.0111972524338092	-0.0302914622101939	-0.0274584870628287	-0.0588831483592096	-0.064510432987491	-0.0564551607294029
0.0456169376818596	0.0456169376818596	0.0456169376818596	-0.062460821812348	-0.062460821812348	-0.062460821812348	0.0515836622995397	0.0417445228914251	0.0380662412171388	-0.0376960750425149	-0.0538468737658428	-0.0509766534583949
0.0358788695453902	0.0358788695453902	0.0358788695453902	-0.0685198218407595	-0.0685198218407595	-0.0685198218407595	0.0677972921823417	0.0335814764105336	0.029656007928062	-0.0184614504539507	-0.0639888237431185	-0.0565637552506009
-0.0607255808417962	-0.0607255808417961	-0.0607255808417962	-0.0479026418516874	-0.0479026418516874	-0.0479026418516874	0.042887205605225	-0.0589828895973643	-0.0490282962966224	-0.0106859138029737	-0.0439360687499028	-0.0399421993487938
0.0289345459833056	0.0289345459833056	0.0289345459833056	0.0717290130538858	0.0717290130538858	0.0717290130538858	-0.0120674024262198	0.0281565781502917	0.0234827316970357	0.0195047324421723	0.0711317134650604	0.0581400475985221
-0.0689583364417553	-0.0689583364417553	-0.0689583364417553	-0.0350286611238601	-0.0350286611238601	-0.0350286611238601	-0.0414321173079751	-0.0605468912660296	-0.0563481876092473	-0.0250494321382621	-0.0300200220527314	-0.0298085069937555
0.00668812064871005	0.00668812064871005	0.00668812064871005	-0.077055358717826	-0.077055358717826	-0.077055358717826	-0.0420617919199389	0.00786947263498689	0.00357078523598125	-0.0574840306502047	-0.0672827934791324	-0.0629668670241698
0.00286926304417564	0.00286926304417564	0.00286926304417564	-0.0772918274756644	-0.0772918274756644	-0.0772918274756644	0.0575767938511198	-0.000348607347951668	-0.000364119621084347	-0.103763041825936	-0.0694680788504726	-0.0629222226994923
-0.0733801343864479	-0.0733801343864479	-0.0733801343864478	-0.0244461682554015	-0.0244461682554015	-0.0244461682554015	-0.0154422093895478	-0.0649469926741287	-0.0588539608520655	-9.64654574193263e-05	-0.0228170267835363	-0.0208933750318717
0.0456169376818684	0.0456169376818684	0.0456169376818684	0.0624608218123416	0.0624608218123415	0.0624608218123416	0.0374123850643441	0.0397115583267488	0.0370026210966655	0.0798490308098306	0.0564660044885983	0.0508088329649624
-0.0733801343864625	-0.0733801343864625	-0.0733801343864625	-0.0244461682553577	-0.0244461682553577	-0.0244461682553577	-0.0609676227209072	-0.0681269725994894	-0.0599052245438953	-0.00267781130481053	-0.0308545809715087	-0.0195709263826607
0.00286926304415352	0.00286926304415352	0.00286926304415352	-0.0772918274756653	-0.0772918274756653	-0.0772918274756653	0.0250792748049454	-0.000480856377557955	-0.00162869855974369	-0.0448652432354032	-0.0719040804613407	-0.0629093985878521
0.00668812064871202	0.00668812064871202	0.00668812064871202	-0.0770553587178259	-0.0770553587178259	-0.0770553587178259	0.0487716564832527	0.00225213160022766	0.00287200753276834	-0.0538619740267813	-0.067861032540196	-0.0628359102132617
-0.0689583364417754	-0.0689583364417754	-0.0689583364417754	-0.0350286611238206	-0.0350286611238206	-0.0350286611238206	-0.110305948871588	-0.0625585424483891	-0.0571082778450126	0.0134358468484828	-0.0335645889454906	-0.0281991457666209
0.0289345459833569	0.0289345459833569	0.0289345459833569	0.0717290130538651	0.0717290130538651	0.0717290130538651	0.00793170300650252	0.0220055165942367	0.0219206168523383	0.037883825199839	0.0651576618106913	0.0586481437506028
-0.0607255808417937	-0.0607255808417937	-0.0607255808417937	-0.0479026418516905	-0.0479026418516905	-0.0479026418516905	-0.0144298391118809	-0.0542495117546954	-0.0497478694399441	-0.0477361913810478	-0.0446220144196406	-0.0397969287213113
0.0358788695453839	0.0358788695453839	0.0358788695453839	-0.0685198218407628	-0.0685198218407628	-0.0685198218407628	0.0258583503005885	0.0344125907387066	0.0303821859375386	-0.0555841763757952	-0.0685208546810003	-0.0558596221307507
0.0456169376818875	0.0456169376818875	0.0456169376818875	-0.0624608218123276	-0.0624608218123276	-0.0624608218123276	0.0457579104905243	0.0402565855191317	0.0359907228330667	-0.0894077829709175	-0.0619165347118452	-0.0522663006338202
-0.0341730941149397	-0.0341730941149397	-0.0341730941149397	-0.0693863019878998	-0.0693863019878998	-0.0693863019878998	0.0117041397216411	-0.0285146626898571	-0.0273453230718726	-0.0486982850959862	-0.0635106862365679	-0.0560966788573199
-0.0271515176116129	-0.0271515176116129	-0.0271515176116129	0.0724227475060897	0.0724227475060897	0.0724227475060897	-0.0271601598968897	-0.0276292444720295	-0.022865950368261	0.0472639900449635	0.0636655493593972	0.0585717770335193
-0.00478015429994442	-0.00478015429994442	-0.00478015429994442	-0.077197211023542	-0.077197211023542	-0.077197211023542	0.0122787331355513	-0.00555549335575873	-0.00591179069393699	-0.0568025612032103	-0.070370903539108	-0.0625079461554014
0.0764947116823715	0.0764947116823714	0.0764947116823715	-0.0114375849538009	-0.0114375849538009	-0.0114375849538009	0.0879806224450356	0.0689723293580866	0.0621305371913697	-0.0191023452976674	-0.0138994558358632	-0.0103535586210076
0.0769667451163579	0.0769667451163579	0.076966745116358	0.00764064206321306	0.00764064206321306	0.00764064206321306	0.0939616213448109	0.0706083352298157	0.0624645358763635	-0.0333852351785933	0.00649958614106095	0.00531876725782959
0.0486500415246086	0.0486500415246086	0.0486500415246086	-0.0601284685036831	-0.0601284685036831	-0.0601284685036831	0.0334492463893324	0.0402479416457728	0.0387682971247937	-0.0197204457509643	-0.0586651260804504	-0.0506011803934733
-0.0773214030345102	-0.0773214030345102	-0.0773214030345102	-0.00191308591531912	-0.00191308591531912	-0.00191308591531912	-0.0674931513102906	-0.0695266269078998	-0.0629215199672487	0.0126945084030424	0.000945737227456588	-0.00155608032930815
0.0739623462375563	0.0739623462375563	0.0739623462375563	-0.022623673529743	-0.022623673529743	-0.022623673529743	0.0659870505892326	0.0664795136420856	0.0604862617031428	-0.00805697126479051	-0.0201961190330659	-0.0164779673365718
0.0217071649690364	0.0217071649690364	0.0217071649690364	0.0742365021667346	0.0742365021667346	0.0742365021667346	0.0241082137385012	0.0148461628983221	0.0161516371485722	0.0489134463643987	0.0677787346560306	0.060435529805459
-0.00478015429994078	-0.00478015429994078	-0.00478015429994078	0.0771972110235422	0.0771972110235422	0.0771972110235422	-0.00084564581684397	-0.00356382404810443	-0.00146373065959757	0.0612488916034237	0.0697883552179041	0.0625658653415729
0.0570068083620419	0.0570068083620419	0.0570068083620419	0.0522731581724117	0.0522731581724117	0.0522731581724117	0.0819313994175875	0.0552905564930837	0.0462714092109255	0.0541146335854077	0.0443435403349317	0.0429919092778483
0.014267429670122	0.014267429670122	0.014267429670122	-0.0760177592115992	-0.0760177592115992	-0.0760177592115992	0.0203436107500481	0.0144376796913795	0.0104842743528332	-0.0623011344913092	-0.0717298722143407	-0.0619027833451934
0.00286926304419428	0.00286926304419428	0.00286926304419428	0.0772918274756638	0.0772918274756638	0.0772918274756638	0.00865137889794026	5.69723371334674e-05	0.00376857575331541	0.0400458126877735	0.070115555516168	0.0626563275455747
-0.0771321846044231	-0.077132184604423	-0.077132184604423	-0.00573457610410336	-0.00573457610410336	-0.00573457610410336	-0.0660579783808493	-0.0708208606105609	-0.0629581016252213	-0.0245929898120873	-0.0117006034638729	-0.00175783131997288
-0.0671416625429018	-0.0671416625429018	-0.0671416625429018	-0.0383960468788083	-0.0383960468788083	-0.0383960468788083	-0.0104261282348825	-0.0609230535078745	-0.0549525641144196	-0.0848971815766657	-0.0343745260173677	-0.031617300180313
-0.074499301601902	-0.074499301601902	-0.074499301601902	0.0207873357064677	0.0207873357064677	0.0207873357064677	0.0134799744585745	-0.0676639996772056	-0.0606982732376441	0.0140095982314279	0.0238301454280987	0.0153365256569587
0.0515640905633946	0.0515640905633946	0.0515640905633946	0.0576489707567671	0.0576489707567671	0.0576489707567671	0.091111703228032	0.0532736352565129	0.0413878261557166	0.0733620196307981	0.0517813023573974	0.0475285498543219
-0.0582823141720225	-0.0582823141720225	-0.0582823141720225	-0.0508471348229004	-0.0508471348229004	-0.0508471348229004	-0.0690715655071281	-0.0553662317557741	-0.0478839432700431	-0.02941801201802	-0.0478636163635942	-0.0417629401377779
0.0618918467021816	0.0618918467021816	0.0618918467021816	-0.0463859739224931	-0.0463859739224931	-0.0463859739224931	0.0222071103711044	0.0532805441505052	0.0503990515634968	0.038239734737468	-0.0437695286931663	-0.0376532090644117
0.0769667451163593	0.0769667451163593	0.0769667451163593	-0.00764064206319979	-0.00764064206319979	-0.00764064206319979	0.0281450612242127	0.0713493207929455	0.062215445395244	0.0289442416992942	-0.00772335388076718	-0.00711253498279748
0.0543519536318894	0.0543519536318894	0.0543519536318894	-0.0550283963180965	-0.0550283963180965	-0.0550283963180965	0.0842971718542312	0.0474242059103234	0.0441162317898396	-0.0524816756454563	-0.0492941995569807	-0.045396422164809
-0.0706062577359039	-0.0706062577359039	-0.0706062577359039	-0.0315755543652943	-0.0315755543652943	-0.0315755543652943	-0.0321953876515689	-0.066666861077674	-0.057627199993753	-0.00996913029246946	-0.0343662976281943	-0.0267825695733598
0.0713656595167269	0.0713656595167269	0.0713656595167269	0.0298194887059982	0.0298194887059982	0.0298194887059982	0.10301930145346	0.0626720421549312	0.058322170701808	0.0331485796844985	0.0283393918166117	0.0249820033246873
-0.050122400628934	-0.050122400628934	-0.050122400628934	0.0589067417205975	0.0589067417205975	0.0589067417205975	-0.0535716102305075	-0.042978138198034	-0.0416960767299253	0.0368855081511696	0.0564447095878758	0.0476628315518613
-0.0754361565423967	-0.0754361565423967	-0.0754361565423967	0.0170776330636178	0.0170776330636178	0.0170776330636178	-0.0631786590209933	-0.0699984033809087	-0.0614149947665949	0.0417518332742854	0.0185841950805899	0.0131163794713053
-0.0529742291788756	-0.0529742291788756	-0.0529742291788756	0.0563559252239595	0.0563559252239595	0.0563559252239595	-0.0237055839666115	-0.0507524102803098	-0.0444284143112887	0.0906441683507001	0.051501007029049	0.0450314458739412
0.0680708252675908	0.0680708252675908	0.0680708252675908	0.0367235893171361	0.0367235893171361	0.0367235893171361	0.0933871797213535	0.064009094059336	0.0562610155506067	-0.0108499008056368	0.0351360095224765	0.0297229547835886
-0.0651606817447986	-0.0651606817447986	-0.0651606817447986	-0.0416694710729284	-0.0416694710729284	-0.0416694710729284	-0.0686816799238792	-0.0550775930041365	-0.0532529066628225	0.0398467281038154	-0.0366867236710706	-0.0346454633879891
0.0641100758047888	0.0641100758047888	0.0641100758047888	-0.0432684347446125	-0.0432684347446125	-0.0432684347446125	0.0154185617290819	0.0572766492324967	0.0529786178248537	-0.0149157604054425	-0.0415613957700113	-0.0336843078764262
0.0764947116823757	0.0764947116823757	0.0764947116823757	0.0114375849537723	0.0114375849537723	0.0114375849537723	0.0547771085296795	0.068901976794735	0.0626482904306562	0.0212728744184851	0.00667667804398823	0.00727105078858493
0.0727530222955659	0.0727530222955659	0.0727530222955659	-0.0262537047253418	-0.0262537047253418	-0.0262537047253418	0.0462443075875442	0.0689279352633135	0.0593390221502718	-0.0652682193256657	-0.023597626064182	-0.0200200933418952
-0.0375626912160523	-0.0375626912160523	-0.0375626912160523	-0.0676114154085836	-0.0676114154085836	-0.0676114154085836	-0.0670703487708624	-0.027918265071547	-0.0289513417070574	-0.0456574985009134	-0.0665013875470267	-0.0558355800373462
0.025351875620064	0.025351875620064	0.025351875620064	0.0730721675297056	0.0730721675297055	0.0730721675297056	-0.000386139492816597	0.027075299238387	0.0208856769529206	0.0879345067383712	0.0648841218211412	0.0587675124957386
-0.0761884065668489	-0.0761884065668489	-0.0761884065668489	-0.0133261385910957	-0.0133261385910957	-0.0133261385910957	-0.0412415536901595	-0.0718977450947611	-0.0615403317070585	0.0102470360437886	-0.0076967762050771	-0.010135253479749
-0.0408603661173542	-0.0408603661173542	-0.0408603661173542	-0.0656710723659993	-0.0656710723659993	-0.0656710723659993	-0.032987142630129	-0.0451900169339078	-0.0325846751710321	-0.0850982642168529	-0.0575747290196751	-0.0537009472115964
-0.0630202418393367	-0.0630202418393367	-0.0630202418393367	-0.0448409230888043	-0.0448409230888043	-0.0448409230888043	-0.0586754877277435	-0.0569573813755104	-0.0525852790909068	-0.0468939453093867	-0.0445534939170956	-0.0356815277260947
-0.0408603661172756	-0.0408603661172756	-0.0408603661172756	0.0656710723660483	0.0656710723660483	0.0656710723660483	-0.0330980017099081	-0.0379809344670756	-0.0344037784237924	0.0263845254683431	0.0619608400439983	0.0537200339911354
0.0570068083620589	0.0570068083620589	0.0570068083620589	-0.0522731581723932	-0.0522731581723932	-0.0522731581723932	0.0785617047140277	0.0498391325404785	0.0461137791269754	-0.0305762989655918	-0.0495777603156026	-0.0429961305321696
0.0104906113012968	0.0104906113012968	0.0104906113012968	0.0766303225849249	0.0766303225849249	0.0766303225849249	-0.00987229319597135	0.00755074427919264	0.00859569186644984	0.0896214832939353	0.0707257937870467	0.0621898611808498
-0.0556964209129658	-0.0556964209129658	-0.0556964209129658	0.0536671963347285	0.0536671963347285	0.0536671963347285	-0.0198937868454516	-0.0514206676690981	-0.045736378871202	0.0217463015763802	0.0464153726700575	0.0435458579720259
-0.0375626912160231	-0.0375626912160231	-0.0375626912160231	0.0676114154085998	0.0676114154085998	0.0676114154085998	-0.0616888398298493	-0.0365187628156252	-0.0303415050746555	0.0717488787106366	0.0610673502431914	0.0555908062228969
0.0661714168088611	0.0661714168088611	0.0661714168088611	0.0400450104563918	0.0400450104563918	0.0400450104563918	0.0788596519817812	0.0584119026558061	0.0551088734028849	0.0546342864642766	0.0412731455562781	0.0319976788670666
-0.0471479141656505	-0.0471479141656505	-0.0471479141656505	-0.0613134035490855	-0.0613134035490855	-0.0613134035490855	-0.115223259108846	-0.0449216248968466	-0.0386749782343792	-0.0471281043988896	-0.0557717252531945	-0.0499178097686336
0.0772504280276224	0.0772504280276224	0.0772504280276224	0.00382500124100371	0.00382500124100371	0.00382500124100371	0.0925141447815132	0.06972493566111	0.0627690555566895	0.0173481491231767	-0.000812303259018618	0.00321068777921302
0.0358788695453518	0.0358788695453518	0.0358788695453518	0.0685198218407796	0.0685198218407796	0.0685198218407796	0.0009335075967611	0.0341195767938876	0.0289511511554793	0.0617548463708684	0.0633472090458375	0.0556562589288068
0.0486500415245961	0.0486500415245961	0.0486500415245961	0.0601284685036932	0.0601284685036932	0.0601284685036932	0.0524119109615286	0.0470196311177807	0.0395842231920759	0.0299278458901815	0.0558079915770794	0.0489207389055718
0.0661714168089457	0.0661714168089457	0.0661714168089457	-0.040045010456252	-0.040045010456252	-0.040045010456252	0.0567187983575439	0.0609160408822638	0.0534459844109773	-0.00526828287327881	-0.0381681414753762	-0.0327957596108222
-0.0771321846044159	-0.0771321846044159	-0.0771321846044159	0.00573457610419968	0.00573457610419968	0.00573457610419968	-0.0787554641320059	-0.0698148610092914	-0.0625502423093424	-0.0387683876770265	0.00950020688407734	0.00666028817589349
0.0515640905633503	0.0515640905633503	0.0515640905633503	-0.0576489707568068	-0.0576489707568068	-0.0576489707568068	0.000963820456815041	0.0514053216294338	0.042783777192273	-0.0705670501320985	-0.0524936589309176	-0.0468102738361381
0.0739623462375369	0.0739623462375369	0.0739623462375369	0.0226236735298064	0.0226236735298064	0.0226236735298064	0.0561801129922924	0.0679987938078256	0.0597496377128468	0.0142713158134004	0.0230905580041715	0.0209529895262651
0.0758354828705543	0.0758354828705542	0.0758354828705543	0.0152065381574645	0.0152065381574645	0.0152065381574645	0.0372789110759324	0.0684588803416317	0.0618865134764675	-0.00336112085125988	0.0126543826559108	0.0119129430773855
0.0324464086639252	0.0324464086639252	0.0324464086639252	-0.0702103256633816	-0.0702103256633816	-0.0702103256633816	-0.0158318484972335	0.0281026380244783	0.026823287654725	-0.0590933517573045	-0.0602738894373254	-0.0571359258227587
-0.0651606817448466	-0.0651606817448466	-0.0651606817448466	0.0416694710728533	0.0416694710728533	0.0416694710728533	-0.073119742845809	-0.058238414139257	-0.0522623304486332	-0.022392462392741	0.0412884595751178	0.0349707234779074
0.025351875620096	0.0253518756200959	0.0253518756200959	-0.0730721675296945	-0.0730721675296945	-0.0730721675296945	0.023698914878723	0.0282972647823771	0.0212496989928343	-0.0318111317189216	-0.0691906142616909	-0.0595501338548276
0.0773450661965232	0.0773450661965232	0.0773450661965232	6.2054229193207e-15	6.2054229193207e-15	6.2054229193207e-15	0.0606675509364677	0.0714344248942044	0.062846590812497	-0.00584073083039966	-7.03886003903306e-05	-0.000740107318527072


==> data/dpc.txt <==
t	fixed	conventional	proposed	target
0	0.0302600619717261	0.00192881392279915	0.00192881392279915	5e-05
0.01	0.0183024029757699	0.000601541084438133	0.000601541084438133	5e-05
0.02	0.0156586333743598	0.000300775632098909	0.000300775632098909	5e-05
0.03	0.0176692512935275	0.000214051697425196	0.000214051697425196	5e-05
0.04	0.0256315690837651	0.00020977281985916	0.000562640105016112	5e-05
0.05	0.0258722341255096	0.000128529164671279	0.000345016831786735	5e-05
0.06	0.0343827410426203	0.000114815663784424	0.000851455091259724	5e-05
0.07	0.0222342127843152	4.76806642618683e-05	0.000284942436698129	5e-05
0.08	0.0255145019845226	3.91688741733622e-05	0.000559130315339588	5e-05
0.09	0.0196911285409865	2.43517980102658e-05	0.000662371749737124	5e-05
0.1	0.0224051384935733	2.09329961698595e-05	0.000469668968173535	5e-05
0.11	0.0101638772829386	1.73835443508798e-05	0.00010995486448597	5e-05
0.12	0.00886773397062095	2.12803081190284e-05	6.18571597318654e-05	5e-05
0.13	0.0140730825682354	2.09402871943687e-05	0.000161485883053477	5e-05
0.14	0.0190240360863124	2.20652596659166e-05	0.000142263981280631	5e-05
0.15	0.0193867010205932	2.76174479790905e-05	8.93911583686455e-05	5e-05
0.16	0.0185525210071607	3.70766530379738e-05	5.68119755326815e-05	5e-05
0.17	0.020070481481958	4.64453214937604e-05	4.3954117467189e-05	5e-05
0.18	0.0223259743729817	5.72034864806994e-05	3.52280481559931e-05	5e-05
0.19	0.0155888716281417	5.57237450442785e-05	2.12875958530084e-05	5e-05
0.2	0.0152782719209901	4.2456655048674e-05	2.67647082752648e-05	5e-05
0.21	0.0155588776088413	5.57999605895125e-05	3.61549882254193e-05	5e-05
0.22	0.0105542796342573	9.66212345317004e-05	3.6952606842444e-05	5e-05
0.23	0.00958914431117674	0.000138754564187731	2.60408283941727e-05	5e-05
0.24	0.00772361152672459	0.000222263948074394	3.00027756102751e-05	5e-05
0.25	0.0140513238687398	0.000196445337024802	3.35546660893652e-05	5e-05
0.26	0.012754593851919	0.000292008432049478	2.39152471356202e-05	5e-05
0.27	0.012988711868836	0.000396638589203394	3.17325100831313e-05	5e-05
0.28	0.0223433964061111	0.00035399125147656	3.52494647844177e-05	5e-05
0.29	0.0105055085272596	0.000875722191660885	1.81597944687661e-05	5e-05
0.3	0.0121278620593365	0.0010709861833704	2.3235061208367e-05	5e-05
0.31	0.00833547224572194	0.0018408839501868	2.40262276854327e-05	5e-05
0.32	0.00328869018575692	0.00412129637714042	1.94298246202906e-05	5e-05
0.33	0.00409480204726755	0.00469730940623489	2.70404020592488e-05	5e-05
0.34	0.00535938636314168	0.00520521689520878	4.30392543072354e-05	5e-05
0.35	0.00806523000953583	0.00418138675600404	8.58480783335936e-05	5e-05
0.36	0.0110609345535274	0.00348397358723667	7.57956807619226e-05	5e-05
0.37	0.00848890956202905	0.0040632475016976	4.31184975768369e-05	5e-05
0.38	0.00961467240432017	0.00378429393680004	3.4647405547505e-05	5e-05
0.39	0.0110425274845674	0.00348746159978434	5.20113785410167e-05	5e-05
0.4	0.00628915957253497	0.00478626184791443	4.78831815486605e-05	5e-05
0.41	0.00637606859557903	0.00475147004274128	3.55764311458487e-05	5e-05
0.42	0.00313591649883834	0.00682651663518183	3.04404623120404e-05	5e-05
0.43	0.00465110553673218	0.00559878212001529	5.35643884811202e-05	5e-05
0.44	0.00363440771774812	0.00634170815410206	3.34154899171921e-05	5e-05
0.45	0.00582288204787417	0.00498484560855689	6.36306575467224e-05	5e-05
0.46	0.0056986536324595	0.00504147198134376	4.48283666944021e-05	5e-05
0.47	0.00590740316219147	0.00494726078288046	3.38586296542846e-05	5e-05
0.48	0.00644716074253311	0.00472348781190079	4.86956513478557e-05	5e-05
0.49	0.00277678018802855	0.00725147363124964	3.78583401358617e-05	5e-05
0.5	0.00321444999602724	0.00674293772985467	3.0915263404373e-05	5e-05
0.51	0.00230633981366113	0.00794465437079245	3.34972057805643e-05	5e-05
0.52	0.00152679876802985	0.00962409886433982	3.47135615261841e-05	5e-05
0.53	0.00235707430824123	0.00786074810887743	6.46849877574162e-05	5e-05
0.54	0.00210181282022313	0.00830960458771086	4.26526527059094e-05	5e-05
0.55	0.00469074995853654	0.00557457732621754	5.38906834466056e-05	5e-05
0.56	0.00478880896600791	0.00551592680634222	8.08512179809362e-05	5e-05
0.57	0.00819411607338983	0.00414458291881063	0.000234126231305253	5e-05
0.58	0.00467703444191648	0.00558291854296733	7.90659772374615e-05	5e-05
0.59	0.0036156026852302	0.00635821131527432	4.5135172366578e-05	5e-05
0.6	0.00311786902446552	0.00684615572170658	5.61320600995393e-05	5e-05
0.61	0.00148063741300719	0.0097545361006854	4.62073636084609e-05	5e-05
0.62	0.00219771051287061	0.00813294901075777	4.39509932906929e-05	5e-05
0.63	0.00204362220211211	0.00842186420466912	5.76395458283616e-05	5e-05
0.64	0.00171511838778613	0.00913675022785973	3.7337487525323e-05	5e-05
0.65	0.00254836821980312	0.0075654823337927	6.92288992471859e-05	5e-05
0.66	0.00197457091821832	0.0085602742060215	4.09147163971634e-05	5e-05
0.67	0.00269890670071158	0.0073542437114708	3.71494861393115e-05	5e-05
0.68	0.00159508504903178	0.00943951683548862	3.56678617039278e-05	5e-05
0.69	0.00161969727670854	0.00937527903862792	4.89438991296127e-05	5e-05
0.7	0.00193538496956117	0.0086414124026775	8.20785570334176e-05	5e-05
0.71	0.00096813651364811	0.0116471857196245	3.56791436169128e-05	5e-05
0.72	0.000766425654755716	0.0127727769881573	4.2173328347473e-05	5e-05
0.73	0.000734010014773349	0.0129892425435677	3.04809436980408e-05	5e-05
0.74	0.00204212434903343	0.00842480601905987	8.64877947661837e-05	5e-05
0.75	0.00141863792882455	0.00993757316130567	4.49800668444873e-05	5e-05
0.76	0.00245729284981096	0.00770206357850046	0.000104666209259781	5e-05
0.77	0.000901501424361322	0.011983324027287	3.42312816830027e-05	5e-05
0.78	0.00127667218334672	0.0103954533503335	5.80646218662345e-05	5e-05
0.79	0.00128739810127223	0.01035876276869	4.23451420989468e-05	5e-05
0.8	0.00131048396977892	0.0102810275185524	3.16677555271854e-05	5e-05
0.81	0.000886537586623047	0.0120631184910905	3.3902944395921e-05	5e-05
0.82	0.00072580043858557	0.0130460521671747	4.08402755169716e-05	5e-05
0.83	0.000441338792874252	0.0158020326052423	2.34357872208753e-05	5e-05
0.84	0.00054398677868257	0.0145785301115156	3.45048426697926e-05	5e-05
0.85	0.000467882842493421	0.0154491798501837	4.27532088787936e-05	5e-05
0.86	0.000821496731584906	0.0124309220833665	9.31037205425394e-05	5e-05
0.87	0.00171442845372593	0.00913841799539764	0.000116648978590794	5e-05
0.88	0.000595403602009696	0.0140814482670618	3.63662324977315e-05	5e-05
0.89	0.000490264624145716	0.0151733125348295	4.39813108198336e-05	5e-05
0.9	0.000497825636318751	0.0150841514961153	3.27777224445043e-05	5e-05
0.91	0.000336564074670825	0.0175681563982143	3.49096551978362e-05	5e-05
0.92	0.000337978094434951	0.0175391568597586	4.75191894712769e-05	5e-05
0.93	0.000311077279693728	0.0181222623258506	6.29112236380766e-05	5e-05
0.94	0.000350644024789483	0.0172869322151111	4.86559464555146e-05	5e-05
0.95	0.000586780553455505	0.0141605963825197	0.000110267864301465	5e-05
0.96	0.000565872982378392	0.0143593193113614	0.000175625512068514	5e-05
0.97	0.000977934817601964	0.0116002019345563	0.000180522759784646	5e-05
0.98	0.000394997395105772	0.0164984877016415	0.000122909169105051	5e-05
0.99	0.000448049306924606	0.0157099826529322	8.58802975346991e-05	5e-05
1	0.000288848213419912	0.0186589313161334	4.29645080435153e-05	5e-05
1.01	0.000184375942119564	0.0220949777573389	4.41209701722787e-05	5e-05
1.02	0.000245754523927774	0.0198632263522059	7.74446502223501e-05	5e-05
1.03	0.000195137747323358	0.0216440624043504	4.5687179655316e-05	5e-05
1.04	0.000162830166583352	0.0231040874677442	3.03315483788034e-05	5e-05
1.05	0.000336133208294827	0.0175770274593362	3.48819688764762e-05	5e-05
1.06	0.000378257093740991	0.0167801762947479	5.11094629550308e-05	5e-05
1.07	0.000331277678329682	0.017678130239313	3.45690996270498e-05	5e-05
1.08	0.000399454522933601	0.0164264153984052	5.29835620872793e-05	5e-05
1.09	0.000131017385448688	0.0249562028149818	3.58613335134886e-05	5e-05
1.1	0.000128086814169012	0.0251567061367266	2.65684639216814e-05	5e-05
1.11	0.000115713854430483	0.0260791726788193	3.32835297317984e-05	5e-05
1.12	7.62651452788577e-05	0.0304247204148448	3.43506914118528e-05	5e-05
1.13	8.13567009974474e-05	0.029669993245288	2.69237332141178e-05	5e-05
1.14	0.000132390239605818	0.0248643662554285	4.90513814448403e-05	5e-05
1.15	6.87974193058484e-05	0.0317189870184512	2.43022188647225e-05	5e-05
1.16	0.000128735506852634	0.0251117864062697	4.82003366228871e-05	5e-05
1.17	0.000120502572920564	0.0257063939728951	3.41033810107903e-05	5e-05
1.18	9.72608121415609e-05	0.0277586678373704	4.0400527016226e-05	5e-05
1.19	0.000144245857592839	0.0241211126578304	7.52586344995035e-05	5e-05
1.2	0.000109933779752129	0.0265597965224109	9.22587023875545e-05	5e-05
1.21	8.80595579185937e-05	0.0287944457926097	5.15939296931067e-05	5e-05
1.22	5.95798107176924e-05	0.0337664016409561	5.25229679086015e-05	5e-05
1.23	4.76395384280071e-05	0.0376893620175777	3.14871359223866e-05	5e-05
1.24	7.25837634997402e-05	0.0310308500912914	6.27406126719625e-05	5e-05
1.25	6.40393989370073e-05	0.0326990483338308	8.34669844392942e-05	5e-05
1.26	7.62132671008549e-05	0.0304328813688918	6.55775154429534e-05	5e-05
1.27	9.977645098522e-05	0.0275022733988337	5.64012032306265e-05	5e-05
1.28	8.85520702899509e-05	0.0287345723286735	7.52601436970452e-05	5e-05
1.29	6.60683713467431e-05	0.0322634867164166	4.18624918886493e-05	5e-05
1.3	4.35293360025562e-05	0.0394965198569397	2.24129956372886e-05	5e-05
1.31	4.61396496338747e-05	0.0383215069905957	3.05588550305628e-05	5e-05
1.32	3.79205946799981e-05	0.0423991270954036	3.39638612477054e-05	5e-05
1.33	3.32475659107688e-05	0.0453570500599197	4.02595652551152e-05	5e-05
1.34	3.91413358810692e-05	0.0417161719074042	6.73489404756534e-05	5e-05
1.35	3.38147783673064e-05	0.0449642184651041	8.38458276740966e-05	5e-05
1.36	3.66660225884316e-05	0.0431360683982621	6.19829901387116e-05	5e-05
1.37	5.45851503365795e-05	0.0351869873100072	6.90321635604635e-05	5e-05
1.38	4.3642161576188e-05	0.0394437002308547	3.90073481740568e-05	5e-05
1.39	4.12660478658283e-05	0.0405989710758484	2.75969304718203e-05	5e-05
1.4	4.47282550162116e-05	0.03894489274513	2.28706567731564e-05	5e-05
1.41	3.38302721691446e-05	0.0449536359517005	2.33163908830226e-05	5e-05
1.42	2.2954151483045e-05	0.0554762431183105	2.11769363778817e-05	5e-05
1.43	2.44522951469238e-05	0.0534550943636114	2.89541385008818e-05	5e-05
1.44	2.69363910529531e-05	0.0506572774151923	2.44877362184955e-05	5e-05
1.45	2.93126726141908e-05	0.0484239789801161	3.52817926238542e-05	5e-05
1.46	2.27836749694234e-05	0.0557274204513786	3.5587914149599e-05	5e-05
1.47	3.47191925134235e-05	0.0443590585654134	8.72849779227306e-05	5e-05
1.48	3.40856565289507e-05	0.0447803076518233	0.0001376494996473	5e-05
1.49	2.53505448222071e-05	0.0523759096421783	5.57160114270561e-05	5e-05
1.5	1.85863938847364e-05	0.0645427309982313	2.61528345782338e-05	5e-05
1.51	2.20363622362383e-05	0.056890894898226	4.61835220735924e-05	5e-05
1.52	1.82408367864206e-05	0.0657222009627873	2.52277505087637e-05	5e-05
1.53	1.74078750692952e-05	0.069416611643221	2.94866359649886e-05	5e-05
1.54	1.93915717192194e-05	0.062234300058125	5.14334299320214e-05	5e-05
1.55	1.76388081444493e-05	0.0682223237897007	5.68572941705136e-05	5e-05
1.56	2.07086738630473e-05	0.0592723849777823	5.80964835607444e-05	5e-05
1.57	1.85020711923483e-05	0.064817651994071	3.44192999976131e-05	5e-05
1.58	1.88577175818998e-05	0.063706072174408	4.86446691323301e-05	5e-05
1.59	1.8139863170724e-05	0.0660962025958693	3.29267751317058e-05	5e-05
1.6	1.98802700558983e-05	0.06104303180377	5.39203072741734e-05	5e-05
1.61	1.67395572297644e-05	0.0784280733292028	3.97440650133926e-05	5e-05
1.62	1.67438519416386e-05	0.075792007623867	6.01018262932483e-05	5e-05
1.63	1.68498638633039e-05	0.0738094087027054	4.63938045988178e-05	5e-05
1.64	1.76687852230131e-05	0.0680794060345904	8.56653659167425e-05	5e-05
1.65	1.67563847537907e-05	0.0789347717049686	3.90878561321818e-05	5e-05
1.66	1.67251735586664e-05	0.0776887101552071	3.02135969487665e-05	5e-05
1.67	1.84416527988237e-05	0.0650194686747691	6.51847920422585e-05	5e-05
1.68	1.67233952418606e-05	0.0768692904247212	3.09951237586733e-05	5e-05
1.69	1.67269756862424e-05	0.0765342262627136	4.23210328659728e-05	5e-05
1.7	1.77874260310307e-05	0.0870509269964945	2.32467586219871e-05	5e-05
1.71	1.68877210151847e-05	0.081052925893219	3.64892909496447e-05	5e-05
1.72	2.16243487790424e-05	0.098434028262128	1.85795001833973e-05	5e-05
1.73	2.01805798608718e-05	0.095023363937307	2.42795005555473e-05	5e-05
1.74	2.72589881396327e-05	0.108293824682005	2.23888906704311e-05	5e-05
1.75	1.76891297685997e-05	0.0865817686847	5.6990717089379e-05	5e-05
1.76	1.81687474481902e-05	0.0886933660356729	7.73781883135223e-05	5e-05
1.77	1.78295306314135e-05	0.0872452838641904	5.56431315097975e-05	5e-05
1.78	2.32484495503064e-05	0.101702735590521	2.63801952523188e-05	5e-05
1.79	2.59966764926568e-05	0.106389035793575	3.05404137987512e-05	5e-05
1.8	2.26225746055482e-05	0.100498706688042	2.72576795681612e-05	5e-05
1.81	2.92913183371664e-05	0.111109401956891	2.67548403356101e-05	5e-05
1.82	4.38424695977914e-05	0.125719594086469	2.36752837025732e-05	5e-05
1.83	3.3835364492989e-05	0.116530269753599	4.0936617344447e-05	5e-05
1.84	3.28193611220153e-05	0.115406414352596	5.84777005601352e-05	5e-05
1.85	2.2891016740329e-05	0.101022783234107	6.93938358751374e-05	5e-05
1.86	2.08563578665573e-05	0.0966947956484732	5.62041590992086e-05	5e-05
1.87	3.56327770579874e-05	0.118414589778785	2.22920657318755e-05	5e-05
1.88	4.19209374380693e-05	0.124168625265472	2.46182280736476e-05	5e-05
1.89	3.57904034154514e-05	0.118573985077495	3.84343488345883e-05	5e-05
1.9	3.79665672417252e-05	0.120687590910057	2.70006546752359e-05	5e-05
1.91	4.33297660590395e-05	0.125313804809213	3.13327523068624e-05	5e-05
1.92	6.50567694508317e-05	0.138940398385642	2.78402001527261e-05	5e-05
1.93	7.93579157867234e-05	0.145400613693794	3.03107047039144e-05	5e-05
1.94	6.86587652021272e-05	0.140702187642326	4.7812053866484e-05	5e-05
1.95	6.87758699670285e-05	0.140757773785187	3.51457653226799e-05	5e-05
1.96	5.76967571906409e-05	0.134984292384625	5.84057969966186e-05	5e-05
1.97	3.49300684417901e-05	0.117692838493332	7.94887765757305e-05	5e-05
1.98	4.24746377464023e-05	0.124624118971472	9.09257034340442e-05	5e-05
1.99	7.98677050065363e-05	0.145607297545522	3.01144467538346e-05	5e-05
2	7.84845579271251e-05	0.145043229521114	4.13604771223526e-05	5e-05
2.01	7.04428713384075e-05	0.141538144950257	6.54295516574319e-05	5e-05
2.02	6.91534863210174e-05	0.140936322828676	4.74405808264419e-05	5e-05
2.03	0.000127979703942408	0.159851099916001	2.02415465477018e-05	5e-05
2.04	8.73679914729075e-05	0.148486413060523	3.68292980748617e-05	5e-05
2.05	8.82765451962988e-05	0.148815016172774	4.95285499189844e-05	5e-05
2.06	9.94071041641433e-05	0.152514943839625	3.21629438678947e-05	5e-05
2.07	0.000106403250774219	0.154564330772341	2.3094711655541e-05	5e-05
2.08	0.000125911417715627	0.159400469055109	2.57164025604688e-05	5e-05
2.09	0.000108409279206706	0.155117519679148	3.96989047661181e-05	5e-05
2.1	0.000148921725544767	0.16390824415348	2.2495613376666e-05	5e-05
2.11	0.000151097456546463	0.164284634092308	2.87151506029468e-05	5e-05
2.12	0.000192720638169446	0.170336339556762	3.06778130262542e-05	5e-05
2.13	0.000251868164422757	0.176532928946482	3.22140323203492e-05	5e-05
2.14	0.000250358370155884	0.176398030611931	2.45992764901369e-05	5e-05
2.15	0.000277366853862623	0.178673596081049	1.87975873808372e-05	5e-05
2.16	0.000219079672770024	0.173355483234945	2.74270113017746e-05	5e-05
2.17	0.000213332278107837	0.172737650128387	3.75836696593207e-05	5e-05
2.18	0.000174174681462659	0.167875960082505	3.36586166090975e-05	5e-05
2.19	0.000238365616467139	0.175289916661105	3.38845410402679e-05	5e-05
2.2	0.000291474726010551	0.179758041955953	3.79157077314499e-05	5e-05
2.21	0.000336045393919492	0.182796671066885	2.5110952263629e-05	5e-05
2.22	0.000824190079417234	0.199658317585748	1.75427611847747e-05	5e-05
2.23	0.000479703845395674	0.189913849611944	1.97043485493899e-05	5e-05
2.24	0.000752270880394678	0.198085748704804	1.84601653673994e-05	5e-05
2.25	0.000534267976448008	0.191943687595909	2.91579621159032e-05	5e-05
2.26	0.000554523165062298	0.1926330825031	3.78308369950357e-05	5e-05
2.27	0.000486895472417225	0.190197357686299	5.92093023668463e-05	5e-05
2.28	0.000562544757699152	0.192897629095713	7.3375773069421e-05	5e-05
2.29	0.000626575603604758	0.194857297443354	4.57037665775469e-05	5e-05
2.3	0.000692841508905851	0.196646390530456	3.07111828878156e-05	5e-05
2.31	0.00109274512110066	0.204370418111247	2.68288225779099e-05	5e-05
2.32	0.000996421015714338	0.202852696790801	3.92620093971332e-05	5e-05
2.33	0.000870711665127119	0.200592520381007	6.27737489076619e-05	5e-05
2.34	0.00130368368385399	0.207196926969935	5.54171696877446e-05	5e-05
2.35	0.000806018928147198	0.199276600355547	0.000179483189576624	5e-05
2.36	0.00152005015467904	0.209567581585749	4.67564733062817e-05	5e-05
2.37	0.0014842703944116	0.209205328047659	6.80735764722636e-05	5e-05
2.38	0.00192391073825913	0.213042481116546	7.06577384846862e-05	5e-05
2.39	0.00146021458562168	0.208955659991689	0.000180790516344407	5e-05
2.4	0.00122336054311391	0.206190749151571	0.000148162973875712	5e-05
2.41	0.00285322499183323	0.218428482525662	3.18829611029787e-05	5e-05
2.42	0.00270363834336817	0.217723065332618	4.5877046520176e-05	5e-05
2.43	0.00391128753225184	0.222371850744571	4.03649296273182e-05	5e-05
2.44	0.00491795003685251	0.225034113616878	2.34684516701145e-05	5e-05
2.45	0.00337374742480787	0.220563706790576	4.82236581492095e-05	5e-05
2.46	0.00286392750201317	0.218477174666331	4.29332527492601e-05	5e-05
2.47	0.00308527674232676	0.219436039838973	2.92871795697229e-05	5e-05
2.48	0.00396997335929996	0.222550053433771	1.87729397995239e-05	5e-05
2.49	0.00377680223115586	0.221950355293268	2.38143520851524e-05	5e-05
2.5	0.00436689922769556	0.223673427090339	2.65321517419184e-05	5e-05


==> data/maps.txt <==
snr	pilotmse	ser
-30	0.528867920602147	0.915686625
-28	0.502728595533115	0.9031319375
-26	0.466340096783633	0.8835160625
-24	0.418538708070336	0.852922375
-22	0.360243851028793	0.8075665
-20	0.295262278046936	0.741647375
-18	0.229836545126543	0.6509378125
-16	0.170281461024886	0.5346348125
-14	0.120878223169122	0.398095
-12	0.0830197425368116	0.256245
-10	0.055896288517647	0.1350408125
-8	0.0375651234850765	0.054147875
-6	0.0260464195826445	0.01549475
-4	0.0198077073691911	0.003160625
-2	0.0178470573753155	0.000496
0	0.0195037418146644	7.23125e-05
2	0.0241293820059005	1.26875e-05
4	0.0308202884182918	6.875e-06
6	0.0384822075602727	1e-05
8	0.0460752593546227	3.1625e-05
10	0.052881235832625	0.000111625
12	0.0585537533246572	0.0004039375
14	0.0630347411373572	0.0012924375
16	0.0664471344963725	0.0035268125
18	0.0689771814576162	0.0084219375
20	0.0708132682128301	0.017721875
22	0.0721224785097679	0.034003375
24	0.0730498621724767	0.059239625
26	0.0736973304604767	0.0923569375
28	0.0741458058786291	0.127285125
30	0.0744549102217983	0.15952275
32	0.0746670164609835	0.185757
34	0.0748120279775856	0.20546025
36	0.0749086576538607	0.219949125
38	0.0749748880697584	0.22989
40	0.075020365751446	0.2367494375


==> data/ss.txt <==
L	tau105	tau63	tau45	tau35	L2	Ltau315
3	0.164495561348395	0.217549749141893	0.268415215259879	0.312305556328542	9	0.264843595144319
5	0.157285722081383	0.206831509113408	0.251652936491109	0.295651579602096	7	0.2370336827482
7	0.150957520644224	0.192898331313376	0.236317652345847	0.276464673525201	5	0.207166942526567
9	0.143829306133151	0.183788161494267	0.225068179054	0.265930149952415	3	0.165945891662261

